Foundation-Model-Based Agents in Industrial Automation: Purposes, Capabilities, and Open Challenges

Foundation models, particularly large language models, are increasingly integrated into agent architectures for industrial tasks such as decision support, process monitoring, and engineering automation. Yet evidence on their purposes, capabilities, and limitations remains fragmented across domains. This work examines how mature foundation-model-based agent systems are in industrial contexts, how their functional profile differs from conventional agent systems, and which limitations persist. A systematic literature survey following the PRISMA 2020 guideline is presented, screening 2,341 publications and synthesising a corpus of 88 publications through a structured coding scheme. The results show that reported systems are predominantly at prototype and early validation stages (75.0% at TRL 4-6), with deployment-oriented evidence remaining rare (9.1%). Operational goals are most frequently positioned in user assistance, monitoring, and process optimisation, while conventional production-control purposes such as planning and scheduling are less prominent. Compared with an established baseline for industrial agent systems, the capability profile reveals substantial gains in human interaction (+37%) and dealing with uncertainty (+35%), but a pronounced deficit in negotiation (-39%). The most widely reported limitations concern lack of generalization, hallucination and output instability, data scarcity, and inference latency. A working definition of foundation-model-based industrial agents is also proposed, bridging conventional agent theory, automation-engineering standards, and the foundation-model paradigm.

==> values_capabilities.txt <==
# Capabilities (corrected) vs RWG+24 — exact values (N=94)

Capability                           Count  This(%)  RWG24(%)  Diff(pp)
---------------------------------------------------------------------------
Encapsulation                           94   100.0%    74.58%    +25.4
Decision-making capability              86    91.5%    72.88%    +18.6
Reactivity                              83    88.3%    74.58%    +13.7
Context awareness                       79    84.0%    71.19%    +12.9
External system communication           77    81.9%    76.27%     +5.6
Intra-system interaction                65    69.1%    76.27%     -7.1
Coordination                            62    66.0%    66.10%     -0.1
Human interaction                       61    64.9%    28.81%    +36.1
Flexibility                             58    61.7%    52.54%     +9.2
Adaptivity                              54    57.4%    32.20%    +25.2
Co-operation                            50    53.2%    57.63%     -4.4
Learning                                42    44.7%    22.03%    +22.7
Dealing with uncertainty                38    40.4%     6.78%    +33.6
Visualisation                           34    36.2%    15.25%    +20.9
Condition monitoring                    33    35.1%    38.98%     -3.9
Simulation                              33    35.1%    20.34%    +14.8
Robustness and resilience               31    33.0%    32.20%     +0.8
Real-time capability                    30    31.9%    15.25%    +16.7
Proactivity                             29    30.9%    15.25%    +15.6
Prioritisation                          26    27.7%    23.73%     +3.9
Predictability                          23    24.5%    15.25%     +9.2
Synchronisation                         11    11.7%    22.03%    -10.3
Negotiation                              5     5.3%    42.37%    -37.1
Mobility                                 1     1.1%     5.08%     -4.0


==> values_composite_scores.txt <==
# Composite Scores vs RWG+24 — exact values (N=94)

Dimension        Our Med  Our Q1  Our Q3  Our Mean  RWG Med  RWG Q1  RWG Q3  RWG Mean  MedDiff
---------------------------------------------------------------------------------------------------------
Sociability       0.5455  0.1818  0.7273    0.4758   0.6364  0.3636  0.7273    0.5578  -0.0909
Autonomy          0.5000  0.3462  0.6538    0.4828   0.4231  0.2692  0.5385    0.4126  +0.0769
Intelligence      0.4841  0.3730  0.6310    0.4873   0.3968  0.2937  0.5317    0.3984  +0.0873
Fidelity          0.2778  0.0556  0.4306    0.2837   0.1667  0.0000  0.3333    0.2043  +0.1111


==> values_future_work.txt <==
# future_work — exact values (total mentions: 98)

Theme                                                    Count    Share
---------------------------------------------------------------------------
Model Tuning & Open-source                                  13    13.3%
Evaluation & Benchmarking                                   12    12.2%
Deployment & Scale-up                                       11    11.2%
Multi-agent Orchestration                                    8     8.2%
Human Oversight & Feedback                                   7     7.1%
Safety, Robustness & Security                                7     7.1%
Data Generation & Datasets                                   7     7.1%
Retrieval & Tool Augmentation                                6     6.1%
Task Decomposition & Planning                                4     4.1%
Simulation & Digital Twins                                   4     4.1%
Efficiency & Resource Use                                    4     4.1%
Algorithmic Scalability                                      4     4.1%
Optimization & Prioritization                                3     3.1%
Collaboration & Knowledge Sharing                            3     3.1%
Representation & Workflow Discovery                          2     2.0%
Policy Governance                                            2     2.0%
Platform Governance                                          1     1.0%


==> values_future_work_directions.txt <==
# future_work_directions — exact values (total mentions: 68)

Theme                                                    Count    Share
---------------------------------------------------------------------------
Agent Architectures And Tools                                9    13.2%
Knowledge Integration And RAG                                7    10.3%
Domain-specialized LLMs                                      7    10.3%
Learning And Adaptation                                      7    10.3%
Deployment Readiness And Safety                              6     8.8%
Data, Benchmarks, Evaluation                                 5     7.4%
Control And Autonomy                                         5     7.4%
Application Expansion And Pilots                             5     7.4%
Planning And Reasoning                                       5     7.4%
Distributed And Digital Twins                                3     4.4%
Standards And Collaboration                                  3     4.4%
Security And Robustness                                      2     2.9%
Efficiency And Latency                                       1     1.5%
Signal Analytics Methods                                     1     1.5%
Economic Assessment                                          1     1.5%
Task Translation And Multimodality                           1     1.5%


==> values_limitations.txt <==
# limitations — exact values (total mentions: 308)

Theme                                                    Count    Share
---------------------------------------------------------------------------
Limited Generalization And Real-World Validity              44    14.3%
Hallucination And Instability                               33    10.7%
Data Quality And Scarcity                                   33    10.7%
Costs Of Compute And Latency                                29     9.4%
Prompt Sensitivity                                          22     7.1%
Integration And Tooling                                     20     6.5%
Tool Use And Executability                                  17     5.5%
Privacy And Security Risks                                  16     5.2%
Generalization And OOD                                      14     4.5%
Safety-critical Control                                     12     3.9%
Context Limits And Memory                                   11     3.6%
Real-time Control Limits                                    11     3.6%
Human Reliance And Bias                                     10     3.2%
Explainability And Trust                                     9     2.9%
Multimodal Alignment Limits                                  8     2.6%
Retrieval/RAG Limits                                         7     2.3%
Ontology And Standardization                                 6     1.9%
Benchmarking And Metrics                                     6     1.9%


==> values_purposes.txt <==
# System Purposes — exact values
# N (papers total) = 94
# Papers with purpose data = 94
# Total purpose assignments = 253

Purpose                         Count  Papers  %ofAssign  %ofPapers  Baseline  Diff(pp)
-----------------------------------------------------------------------------------------------
User assistance                    76     76      30.0%      80.9%      0.0%    +30.0
Process optimization               41     41      16.2%      43.6%      3.4%    +12.8
Virtual commissioning               2      2       0.8%       2.1%      0.0%     +0.8
Planning                           16     16       6.3%      17.0%     35.6%    -29.3
Scheduling                         12     12       4.7%      12.8%     15.3%    -10.5
Dispatching                        10     10       4.0%      10.6%     13.6%     -9.6
Control                            24     24       9.5%      25.5%     15.3%     -5.8
Monitoring                         39     39      15.4%      41.5%      8.5%     +6.9
Diagnosis                           0      0       0.0%       0.0%     13.6%    -13.6


==> values_requirements.txt <==
# requirements — exact values (total mentions: 371)

Theme                                                    Count    Share
---------------------------------------------------------------------------
Planning And Orchestration                                  53    14.3%
Natural-language Interfaces                                 47    12.7%
Safety And Governance                                       41    11.1%
Tool/API Orchestration                                      35     9.4%
RAG And Knowledge Graphs                                    32     8.6%
Code Generation/verification                                26     7.0%
Visualization And Reporting                                 25     6.7%
Optimization And Scheduling                                 24     6.5%
Multimodal Perception                                       20     5.4%
Anomaly And Maintenance                                     19     5.1%
Real-time And Latency                                       16     4.3%
Digital Twin/simulation                                     11     3.0%
Memory And Data Stores                                      11     3.0%
RL And Reward Design                                         7     1.9%
Blockchain Workflows                                         4     1.1%


==> values_trl.txt <==
# TRL Distribution — exact values (N=94, coded=91)
# Papers without TRL: 3

Research (TRL 1-3)          17/91    18.7%
Development (TRL 4-6)       66/91    72.5%
Deployment (TRL 7-9)         8/91     8.8%

# Individual TRL levels:
TRL 1:    0/91     0.0%
TRL 2:   10/91    11.0%
TRL 3:    7/91     7.7%
TRL 4:   34/91    37.4%
TRL 5:    3/91     3.3%
TRL 6:   29/91    31.9%
TRL 7:    4/91     4.4%
TRL 8:    0/91     0.0%
TRL 9:    4/91     4.4%

